CellCentroidFormer: Combining Self-attention and Convolution for Cell Detection

Cell detection in microscopy images is important to study how cells move and interact with their environment. Most recent deep learning-based methods for cell detection use convolutional neural networks (CNNs). However, inspired by the success in other computer vision applications, vision transformers (ViTs) are also used for this purpose. We propose a novel hybrid CNN-ViT model for cell detection in microscopy images to exploit the advantages of both types of deep learning models. We employ an efficient CNN, that was pre-trained on the ImageNet dataset, to extract image features and utilize transfer learning to reduce the amount of required training data. Extracted image features are further processed by a combination of convolutional and transformer layers, so that the convolutional layers can focus on local information and the transformer layers on global information. Our centroid-based cell detection method represents cells as ellipses and is end-to-end trainable. Furthermore, we show that our proposed model can outperform fully convolutional one-stage detectors on four different 2D microscopy datasets. Code is available at: https://github.com/roydenwa/cell-centroid-former

==> assets/ccf_hela_train_dynamics.csv <==
,epoch,centroid_heatmap_mean_iou_thresh,val_centroid_heatmap_mean_iou_thresh,dimensions_ssim,val_dimensions_ssim
0,0,0.7662129402160645,0.7262129402160645,0.4001526236534118,0.6904164552688599
1,1,0.8525980710983276,0.8620847463607788,0.8076000213623047,0.8717471957206726
2,2,0.8778412938117981,0.8844093680381775,0.9056534171104432,0.9266390800476074
3,3,0.8928276300430298,0.8862379193305969,0.9434685111045836,0.9539005160331726
4,4,0.905667245388031,0.8904470801353455,0.961991012096405,0.9649741053581238
5,5,0.9128519892692566,0.8984724283218384,0.9723769426345824,0.973882019519806
6,6,0.9151604175567628,0.8801107406616211,0.9784209728240968,0.977066934108734
7,7,0.9006811380386353,0.8903850317001343,0.980047047138214,0.9792084693908693
8,8,0.904872477054596,0.8887938857078552,0.9825698137283324,0.9807544946670532
9,9,0.9088624119758606,0.8825078010559082,0.9840065836906432,0.9800355434417723
10,10,0.9150787591934204,0.8857130408287048,0.986211359500885,0.9812671542167664
11,11,0.922173798084259,0.9045861959457396,0.9880999326705932,0.9862059354782104
12,12,0.92335307598114,0.8537387847900391,0.9888952374458312,0.9837311506271362
13,13,0.9164013862609864,0.8621309995651245,0.9883494973182678,0.983039617538452
14,14,0.918772041797638,0.906111478805542,0.9886055588722228,0.9863464832305908
15,15,0.9239609241485596,0.9047479629516602,0.9894492030143738,0.98527193069458
16,16,0.9264374375343324,0.8781725168228149,0.990529477596283,0.9864574670791626
17,17,0.9243452548980712,0.896253764629364,0.9906030297279358,0.9841514229774476
18,18,0.9254978895187378,0.9124597311019896,0.9908425211906432,0.988845705986023
19,19,0.9248199462890624,0.8806135058403015,0.9907165765762328,0.9886814951896667
20,20,0.930565357208252,0.9149768352508544,0.991726279258728,0.9899462461471558
21,21,0.938740849494934,0.9066076278686525,0.9929487705230712,0.990713894367218
22,22,0.9431104063987732,0.8928698301315308,0.993733286857605,0.9905772805213928
23,23,0.9429256916046144,0.8779027462005615,0.99394953250885,0.9901654720306396
24,24,0.9350277185440063,0.8919583559036255,0.9930084943771362,0.9889894723892212
25,25,0.9229095578193665,0.9198263883590698,0.9909856915473938,0.9905861020088196
26,26,0.926667094230652,0.9133980870246888,0.9915120005607604,0.9893556833267212
27,27,0.9574062824249268,0.9301741719245912,0.9953811168670654,0.9923393130302428
28,28,0.9609802961349488,0.930571675300598,0.9959651827812196,0.9924126267433168
29,29,0.9628769159317015,0.9309617280960084,0.9962879419326782,0.9924391508102416
30,30,0.9644126892089844,0.9312957525253296,0.9965425729751588,0.99243825674057
31,31,0.965707302093506,0.9314863085746764,0.9967647194862366,0.9924338459968568
32,32,0.9668782353401184,0.9314619302749634,0.9969640374183656,0.9924259185791016
33,33,0.9679896831512452,0.9314396381378174,0.9971448183059692,0.9923929572105408
34,34,0.9689273834228516,0.9315043687820436,0.9973095655441284,0.9923744797706604
35,35,0.969820499420166,0.9316090941429138,0.9974608421325684,0.9923920631408693
36,36,0.9706096649169922,0.9316381812095642,0.9975910186767578,0.99238920211792
37,37,0.9713170528411864,0.9317400455474854,0.9977167248725892,0.9924125075340272
38,38,0.9720085859298706,0.9317944049835204,0.9978288412094116,0.992412269115448
39,39,0.9725952744483948,0.931752383708954,0.997930109500885,0.9924123883247375
40,40,0.9731689095497132,0.9321426153182985,0.9980241060256958,0.9924670457839966
41,41,0.973635196685791,0.9320296049118042,0.9981059432029724,0.9924795031547546
42,42,0.9747313261032104,0.9326104521751404,0.9982236623764038,0.9927322864532472
43,43,0.9748483896255492,0.9326581358909608,0.9982489943504332,0.9927316308021544
44,44,0.9749144315719604,0.9326091408729552,0.9982582926750184,0.9927348494529724
45,45,0.9750272631645204,0.9326664209365844,0.9982700347900392,0.9927338361740112
46,46,0.9750453233718872,0.9326682686805724,0.9982773065567015,0.9927334785461426
47,47,0.9750919938087464,0.9327185153961182,0.9982891082763672,0.99273282289505
48,48,0.9751403331756592,0.932714581489563,0.9982950091362,0.9927342534065248
49,49,0.9752213358879088,0.9327144622802734,0.9983068108558656,0.9927329421043396


==> assets/dunet_hela_train_dynamics.csv <==
,epoch,centroid_heatmap_mean_iou_thresh,val_centroid_heatmap_mean_iou_thresh,dimensions_ssim,val_dimensions_ssim
0,0,0.6464629173278809,0.5075832605361938,0.2123234272003173,0.4961053431034088
1,1,0.7302775382995605,0.7003936171531677,0.6037165522575378,0.7230640053749084
2,2,0.763532280921936,0.6954255700111389,0.750386655330658,0.9063196778297424
3,3,0.7817441821098328,0.7591016292572021,0.8409627676010132,0.9259003400802612
4,4,0.7947230935096741,0.8025166988372803,0.8738545775413513,0.9378305673599244
5,5,0.803966760635376,0.8136100769042969,0.8531484007835388,0.9195671081542968
6,6,0.8095353841781616,0.8226163387298584,0.8901327252388,0.9384003281593324
7,7,0.8151915073394775,0.8175070881843567,0.8963547348976135,0.9422340989112854
8,8,0.8196893930435181,0.8266192674636841,0.9061844944953918,0.9417237043380736
9,9,0.8263162970542908,0.823799729347229,0.93548583984375,0.9623266458511353
10,10,0.829494833946228,0.824293315410614,0.9216805696487428,0.960854709148407
11,11,0.8303824663162231,0.8085713386535645,0.9156380891799928,0.9327391982078552
12,12,0.8334851264953613,0.8379446268081665,0.936798632144928,0.9676756262779236
13,13,0.8357645273208618,0.8359262943267822,0.950910985469818,0.9636064767837524
14,14,0.8397494554519653,0.8410050868988037,0.9573268294334412,0.967124044895172
15,15,0.8426524996757507,0.827865719795227,0.9591111540794371,0.9606034755706788
16,16,0.846061110496521,0.8319708704948425,0.9600089192390442,0.9740915298461914
17,17,0.8466490507125854,0.8349477052688599,0.9644179344177246,0.9747081995010376
18,18,0.8512634038925171,0.8259216547012329,0.9671244621276855,0.9755841493606568
19,19,0.8519827127456665,0.8357042074203491,0.9693663716316224,0.975201427936554
20,20,0.8551341891288757,0.8239283561706543,0.9715092778205872,0.9782019257545472
21,21,0.855521559715271,0.8440173864364624,0.9735339283943176,0.978814959526062
22,22,0.8563823699951172,0.8470140695571899,0.9749307632446288,0.9776983857154846
23,23,0.863271951675415,0.8496490120887756,0.9767619967460632,0.9783451557159424
24,24,0.8663740158081055,0.8516446352005005,0.9783501029014589,0.980551779270172
25,25,0.8674431443214417,0.853754997253418,0.979564607143402,0.9789233207702636
26,26,0.8688440918922424,0.8500145673751831,0.980419933795929,0.9824761748313904
27,27,0.8716421127319336,0.8494858741760254,0.9814741015434264,0.9807289838790894
28,28,0.8738418817520142,0.8536853194236755,0.9822993278503418,0.981577694416046
29,29,0.8732832670211792,0.8582010269165039,0.9828612208366394,0.9846331477165222
30,30,0.8750673532485962,0.8536412715911865,0.983414888381958,0.9829121828079224
31,31,0.8790849447250366,0.8555030822753906,0.9841620922088624,0.9848559498786926
32,32,0.8808836936950684,0.8462581634521484,0.9847387075424194,0.9826377034187316
33,33,0.8784385919570923,0.8428645133972168,0.9850603342056274,0.9847843647003174
34,34,0.8822238445281982,0.854934573173523,0.9858425259590148,0.98653906583786
35,35,0.8843027353286743,0.8466769456863403,0.9862233996391296,0.9850112795829772
36,36,0.8831448554992676,0.846645712852478,0.986350417137146,0.9866371154785156
37,37,0.8864835500717163,0.8490797281265259,0.986635446548462,0.9856743812561036
38,38,0.8863935470581055,0.852752685546875,0.9869303107261658,0.9875448942184448
39,39,0.889032244682312,0.8548959493637085,0.9872514009475708,0.985442578792572
40,40,0.8936176300048828,0.867426872253418,0.9881396293640136,0.988470733165741
41,41,0.8981322646141052,0.8675001263618469,0.9884199500083924,0.988594651222229
42,42,0.8996533155441284,0.8674991130828857,0.9885557293891908,0.9886335730552672
43,43,0.9006596207618713,0.8675202131271362,0.9886549115180968,0.9886932969093324
44,44,0.9014642238616944,0.8678534030914307,0.9887451529502868,0.9886987805366516
45,45,0.9021399021148682,0.8678073287010193,0.9888210892677308,0.9887123703956604
46,46,0.90282541513443,0.8676395416259766,0.9888899922370912,0.988732635974884
47,47,0.9033719301223756,0.8677545785903931,0.9889631867408752,0.9887276887893676
48,48,0.9039696455001832,0.8679052591323853,0.9890255928039552,0.9887433052062988
49,49,0.9045627117156982,0.8676024675369263,0.9890838265419006,0.988796591758728

